Cosmic star-formation history and black hole accretion history inferred from the JWST mid-infrared source counts

With the advent of the James Webb Space Telescope (JWST), extra-galactic source count studies were conducted down to sub-microJy in the mid-infrared (MIR), which is several tens of times fainter than what the previous-generation infrared (IR) telescopes achieved in the MIR. In this work, we aim to interpret the JWST source counts and constrain cosmic star-formation history (CSFH) and black hole accretion history (BHAH). We employ the backward evolution of local luminosity functions (LLFs) of galaxies to reproduce the observed source counts from sub-microJy to a few tens of mJy in the MIR bands of the JWST. The shapes of the LLFs at the MIR bands are determined using the model templates of the spectral energy distributions (SEDs) for five representative galaxy types (star-forming galaxies, starbursts, composite, AGN type 2 and 1). By simultaneously fitting our model to all the source counts in the six MIR bands, along with the previous results, we determine the best-fit evolutions of MIR LFs for each of the five galaxy types, and subsequently estimate the CSFH and BHAH. Thanks to the JWST, our estimates are based on several tens of times fainter MIR sources, the existence of which was merely an extrapolation in previous studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
